Minimality of the Stabilizer ZX Calculus

The stabilizer fragment of the ZX calculus is amongst the most important fragments of the theory. Crucially, the stabilizer calculus can be described by a small collection of rewrites, most of which have been shown to be necessary by Backens--Perdrix--Wang (arXiv:1709.08903). However, two rules, describing the red/green compact-structure coincidence and the important bialgebra law, had not been shown to be necessary. We present two alternate interpretations, showing that both of these rules are individually necessary. Thus, this resolves a problem which has remained open for over a decade, and gives the first complete, minimal ruleset for the stabilizer ZX Calculus.

==> diagrams/b2prime-lhs.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
  \node [style=Z dot] (scalar) at (0,0) {};
  \node [style=none] (inL) at (1,2) {};
  \node [style=none] (inR) at (2.5,2) {};
  \node [style=Z dot] (gL) at (1,1) {};
  \node [style=Z dot] (gR) at (2.5,1) {};
  \node [style=X dot] (rL) at (1,-0.5) {};
  \node [style=X dot] (rR) at (2.5,-0.5) {};
  \node [style=none] (outL) at (1,-1.5) {};
  \node [style=none] (outR) at (2.5,-1.5) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
  \draw (inL.center) -- (gL.north);
  \draw (inR.center) -- (gR.north);
  \draw (rL.south) -- (outL.center);
  \draw (rR.south) -- (outR.center);
  \draw (gL) -- (rR);
  \draw (gR) -- (rL);
  \draw (0.9164,-0.3028) .. controls (0.7478,0.0940) and (0.7478,0.4059) .. (0.9164,0.8032);
  \draw (2.5839,-0.3028) .. controls (2.7526,0.0940) and (2.7526,0.4059) .. (2.5839,0.8032);
\end{pgfonlayer}
  \pgfresetboundingbox
  \path[use as bounding box] (-0.21405,-1.53510) rectangle (2.76637,2.03490);
\end{tikzpicture}%


==> diagrams/b2prime-rhs.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
  \node [style=X dot] (scalarX) at (0,0.5) {};
  \node [style=Z dot] (scalarZ) at (0,-0.5) {};
  \node [style=none] (inL) at (0.5,1.5) {};
  \node [style=none] (inR) at (1.5,1.5) {};
  \node [style=X dot] (red) at (1,0.5) {};
  \node [style=Z dot] (green) at (1,-0.5) {};
  \node [style=none] (outL) at (0.5,-1.5) {};
  \node [style=none] (outR) at (1.5,-1.5) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
  \draw (scalarX) -- (scalarZ);
  \draw (red) -- (green);
  \draw (0.5,1.5) .. controls (0.490,1.139) and (0.585,0.897) .. (0.837,0.639);
  \draw (1.5,1.5) .. controls (1.510,1.139) and (1.415,0.897) .. (1.163,0.639);
  \draw (0.837,-0.639) .. controls (0.585,-0.897) and (0.490,-1.139) .. (0.5,-1.5);
  \draw (1.163,-0.639) .. controls (1.415,-0.897) and (1.510,-1.139) .. (1.5,-1.5);
\end{pgfonlayer}
  \pgfresetboundingbox
  \path[use as bounding box] (-0.21405,-1.53510) rectangle (1.53548,1.53541);
\end{tikzpicture}%


==> diagrams/generator-braiding.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
  \node [style=none] (tl) at (-0.6,0.6) {};
  \node [style=none] (tr) at (0.6,0.6) {};
  \node [style=none] (bl) at (-0.6,-0.6) {};
  \node [style=none] (br) at (0.6,-0.6) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
  \draw (tl.center) .. controls (-0.58,0.05) and (0.58,-0.05) .. (br.center);
  \draw (tr.center) .. controls (0.58,0.05) and (-0.58,-0.05) .. (bl.center);
\end{pgfonlayer}
\end{tikzpicture}%


==> diagrams/generator-cap.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
  \node [style=none] (l) at (-0.65,-0.2) {};
  \node [style=none] (r) at (0.65,-0.2) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
  \draw (l.center) .. controls (-0.65,0.72) and (0.65,0.72) .. (r.center);
\end{pgfonlayer}
\end{tikzpicture}%


==> diagrams/generator-cup.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
  \node [style=none] (l) at (-0.65,0.2) {};
  \node [style=none] (r) at (0.65,0.2) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
  \draw (l.center) .. controls (-0.65,-0.72) and (0.65,-0.72) .. (r.center);
\end{pgfonlayer}
\end{tikzpicture}%


==> diagrams/generator-hadamard.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
  \node [style=none] (top) at (0,0.75) {};
  \node [style=hadamard] (h) at (0,0) {};
  \node [style=none] (bottom) at (0,-0.75) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
  \draw (top.center) -- (h.north);
  \draw (h.south) -- (bottom.center);
\end{pgfonlayer}
\end{tikzpicture}%


==> diagrams/generator-identity.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
  \node [style=none] (top) at (0,0.6) {};
  \node [style=none] (bottom) at (0,-0.6) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
  \draw (top.center) -- (bottom.center);
\end{pgfonlayer}
\end{tikzpicture}%


==> diagrams/generator-unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty diagram] (0) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}


==> resources/Sequential.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wide medium box, minimum height=5mm, minimum width=10mm] (0) at (-0.5, -1.1) {$D_2$};
		\node [style=wide medium box, minimum height=5mm, minimum width=10mm] (1) at (-0.5, 0.7) {$D_1$};
		\node [style=none] (2) at (-1, -2.2) {};
		\node [style=none] (3) at (0, -2.2) {};
		\node [style=none] (4) at (0, 1.8) {};
		\node [style=none] (5) at (-1, 1.8) {};
		\node [style=none] (6) at (-0.5, -2.05) {...};
		\node [style=none] (7) at (-0.5, 1.65) {...};
		\node [style=none] (8) at (-0.5, -0.2) {...};
		\node [style=none] (9) at (-3, 2) {};
		\node [style=none] (10) at (-3, -2) {};
		\node [style=none] (11) at (-3.5, 0) {$\circ$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (5.center);
		\draw (4.center) to (3.center);
		\draw [style=pointer edge] (9.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> resources/Spacial.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wide medium box] (0) at (-1, 0) {$D_1$};
		\node [style=wide medium box] (1) at (2, 0) {$D_2$};
		\node [style=none] (2) at (-1.5, 1.5) {};
		\node [style=none] (3) at (-0.5, 1.5) {};
		\node [style=none] (4) at (-1, 1.25) {...};
		\node [style=none] (5) at (1.5, 1.5) {};
		\node [style=none] (6) at (2.5, 1.5) {};
		\node [style=none] (7) at (2, 1.25) {...};
		\node [style=none] (8) at (1.5, -1.5) {};
		\node [style=none] (9) at (2.5, -1.5) {};
		\node [style=none] (10) at (2, -1.25) {...};
		\node [style=none] (11) at (-1.5, -1.5) {};
		\node [style=none] (12) at (-0.5, -1.5) {};
		\node [style=none] (13) at (-1, -1.25) {...};
		\node [style=none] (14) at (-1.5, 2.5) {};
		\node [style=none] (15) at (2.5, 2.5) {};
		\node [style=none] (16) at (0.5, 3) {$\otimes$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (11.center);
		\draw (12.center) to (3.center);
		\draw (5.center) to (8.center);
		\draw (9.center) to (6.center);
		\draw [style=pointer edge] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

